Blind Deconvolution of Sparse Graph Signals in the Presence of Perturbations

Blind deconvolution over graphs involves using (observed) output graph signals to obtain both the inputs (sources) as well as the filter that drives (models) the graph diffusion process. This is an ill-posed problem that requires additional assumptions, such as the sources being sparse, to be solvable. This paper addresses the blind deconvolution problem in the presence of imperfect graph information, where the observed graph is a perturbed version of the (unknown) true graph. While not having perfect knowledge of the graph is arguably more the norm than the exception, the body of literature on this topic is relatively small. This is partly due to the fact that translating the uncertainty about the graph topology to standard graph signal processing tools (e.g. eigenvectors or polynomials of the graph) is a challenging endeavor. To address this limitation, we propose an optimization-based estimator that solves the blind identification in the vertex domain, aims at estimating the inverse of the generating filter, and accounts explicitly for additive graph perturbations. Preliminary numerical experiments showcase the effectiveness and potential of the proposed algorithm.

==> data/err_G_pert.csv <==
Eps,RBD-G-rew,RBD-G,RBD-H-rew,RBD-H,Ye et al.
0.0,0.0001790328280957774,0.14797502017908476,19.401491824394373,1.7591517066384954,4.57910756336443e-11
0.03,0.0002746348610244152,0.10410260325829043,6.514150499471383,1.5519505369747948,0.1832054942882065
0.05,0.0004235023243811455,0.21541918710357438,4.851396819010083,1.3713500932152363,0.2844063105175208
0.1,0.0002883778371932912,0.14924431957271625,3.4407498780490835,1.2214383470988723,0.35854029095854634
0.15,0.0003151973321832405,0.07878271038598486,3.259599999305373,1.2181426975649405,0.4284487279506553
0.2,0.000283370664681155,0.051522218887859406,4.823541161915556,1.146238110457583,0.4972711806392563
0.25,0.0008244446116161614,0.1256952920414031,2.1916025393556655,1.1130237032924533,0.5508676715102537


==> data/err_S_samp.csv <==
M,RBD-G-rew,RBD-G,RBD-H-rew,RBD-H,Ye et al.
15,0.3257020169616424,0.35227113544023725,0.4183300132670377,0.4172527490941443,0.4183300132670377
20,0.08037119858748007,0.28892118946203593,0.4183300132670377,0.41670887583079125,0.4183300132670377
30,0.002471325216431306,0.25864623613174054,0.4183300132670377,0.4125117613209789,0.4183300132670377
50,0.00011398911721315507,0.12502100365348803,0.4183299930387798,0.39431330112668905,0.4183300132670377
100,4.693793641172694e-05,0.06259140427874911,0.41832893142538286,0.4211573598580029,0.4183300132670377


==> data/err_X_sparsity.csv <==
S,RBD-G-rew,RBD-G,RBD-H-rew,RBD-H,Ye et al.
2,0.0002869088062871152,0.06917685330895336,0.9497577536415053,0.9315772239406238,0.5404477129278656
3,0.00020293881235455862,0.06574696494125493,1.0476229027670843,0.8891418645624412,0.5706074892665328
4,0.00019861074886407605,0.23845748390604177,0.9809015912129866,0.869013598820686,0.6912583412548773
5,0.2021856295468334,0.4646535343042432,0.9495225074574715,0.8483763910132365,0.7139320090422346
6,0.6631140215486715,0.6721310775656203,0.998496842717368,0.861604194474894,0.7466206704302798

